Migration in the shearing sheet and estimates for young open cluster migration

Using tracer particles embedded in self-gravitating shearing sheet N-body simulations, we investigate the distance in guiding centre radius that stars or star clusters can migrate in a few orbital periods. The standard deviations of guiding centre distributions and maximum migration distances depend on the Toomre or critical wavelength and the contrast in mass surface density caused by spiral structure. Comparison between our simulations and estimated guiding radii for a few young super-solar metallicity open clusters, including NGC 6583, suggests that the contrast in mass surface density in the solar neighbourhood has standard deviation (in the surface density distribution) divided by mean of about 1/4 and larger than measured using COBE data by Drimmel and Spergel. Our estimate is consistent with a standard deviation of $\sim$0.07 dex in the metallicities measured from high-quality spectroscopic data for 38 young open clusters (<1 Gyr) with mean galactocentric radius 7-9 kpc.

==> response3.txt <==
>Required:

** Figure 4:  Labelling colour maps is indeed tedious and time consuming!  Unfortunately, figure 4 still does not have labels on the colour bar.

We have added labels to the Figure 4 colour bar.

>Suggestions:

** Sect 3.1, Para 6, beginning with “We compute two dimensional…”
It would be helpful for the reader to have some explanation for Julian & Toomore’s “wakes”.  Perhaps as a footnote?

Paragraph starting with "We compute two-dimensional."
We have added a few phrases and a reference to the paper by Julian and Toomre 66.

** Re the shearing sheet and parameters Omega and kappa.  I do believe we are talking past each other here.  My point is that the text reads as if it is saying two different things in different places.  First, to say that “Omega and kappa are constants across the shearing sheet” implies rigid rotation.  Figure 1 implies that the orbital frequency (and thus epicyclic frequency) decreases with increasing radius (approximated by increasing x in the shearing sheet).

I changed the wording to differentiate between *parameters*
of the shearing sheet and frequencies kappa, omega, describing differential rotation in the full disc.  We have the statement "The parameters $\Omega$ and $\kappa$ are independent of position in the shearing box but shear is present in the box and the shearing sheet itself approximates a disc that exhibits
radial gradients in both of these frequencies."
This should make it clear that the sheet does not exhibit solid body rotation.

** Also re the shearing sheet.  After equation A1 you state the EoM and Hamiltonian come from, “…transforming to a frame moving locally with the disc…” which I interpret as the shearing sheet is an approximation of a small patch, s.t. it can be expressed in cartesian coordinates, that is in a frame that is in a frame rotating with the disc at x=0.  My concern is that a reader who is not used to thinking within such an approximation could be confused by some of the language.

This paragraph has been expanded to clarify.

** The following is my greatest concern.  I am happy with the authors’ response concerning the initial and evolved distributions of the tracer particles.  However, figure 5 could easily be interpreted as a probability distribution for migration over time, especially for the quick reader, when in fact the shape may not be representative.  This could easily be clarified by including a small comment in the caption of figure 5 stating that all tracer particles had initial xg=0 as shown in figure 3.

done


